Exclusive muon-pair productions in ultrarelativistic heavy-ion collisions: Realistic nucleus charge form factor and differential distributions

The cross sections for exclusive muon pair production in nucleus - nucleus collisions are calculated and several differential distributions are shown. Realistic (Fourier transform of charge density) charge form factors of nuclei are used and the corresponding results are compared with the cross sections calculated with monopole form factor often used in the literature and discussed recently in the context of higher-order QED corrections. Absorption effects are discussed and quantified. The cross sections obtained with realistic form factors are significantly smaller than those obtained with the monopole form factor. The effect is bigger for large muon rapidities and/or large muon transverse momenta. The predictions for the STAR and PHENIX collaboration measurements at RHIC as well as the ALICE and CMS collaborations at LHC are presented.

==> paw_b1b2_Au_r_b1b2.dat <==
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4856E+02
   0.2649E+03
   0.2442E+03
   0.3799E+02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.1476E+02
   0.2035E+02
   0.1769E+02
   0.1001E+02
   0.1548E+01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.2615E+01
   0.3070E+01
   0.2038E+01
   0.1745E+01
   0.1941E+01
   0.1246E+01
   0.2227E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.8125E+00
   0.9276E+00
   0.5589E+00
   0.4120E+00
   0.3394E+00
   0.3356E+00
   0.3965E+00
   0.2586E+00
   0.4810E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.3538E+00
   0.3795E+00
   0.2207E+00
   0.1526E+00
   0.1216E+00
   0.9657E-01
   0.8981E-01
   0.8987E-01
   0.1081E+00
   0.7200E-01
   0.1406E-01
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1796E+00
   0.1894E+00
   0.1069E+00
   0.7028E-01
   0.5301E-01
   0.4156E-01
   0.3535E-01
   0.3032E-01
   0.2809E-01
   0.2855E-01
   0.3553E-01
   0.2445E-01
   0.5115E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.1049E+00
   0.1077E+00
   0.5887E-01
   0.3797E-01
   0.2881E-01
   0.2215E-01
   0.1718E-01
   0.1483E-01
   0.1268E-01
   0.1133E-01
   0.1061E-01
   0.1123E-01
   0.1407E-01
   0.9989E-02
   0.2199E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.7137E-01
   0.7011E-01
   0.3714E-01
   0.2458E-01
   0.1708E-01
   0.1315E-01
   0.1046E-01
   0.8511E-02
   0.7157E-02
   0.6006E-02
   0.5538E-02
   0.5186E-02
   0.4868E-02
   0.5287E-02
   0.6865E-02
   0.5067E-02
   0.1163E-02
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.5043E-01
   0.4843E-01
   0.2543E-01
   0.1601E-01
   0.1157E-01
   0.8700E-02
   0.6573E-02
   0.5353E-02
   0.4408E-02
   0.3641E-02
   0.3326E-02
   0.2862E-02
   0.2723E-02
   0.2534E-02
   0.2679E-02
   0.2891E-02
   0.3827E-02
   0.2902E-02
   0.7022E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3841E-01
   0.3645E-01
   0.1917E-01
   0.1177E-01
   0.8011E-02
   0.6111E-02
   0.4603E-02
   0.3684E-02
   0.2940E-02
   0.2576E-02
   0.2215E-02
   0.1902E-02
   0.1799E-02
   0.1662E-02
   0.1550E-02
   0.1563E-02
   0.1619E-02
   0.1815E-02
   0.2497E-02
   0.1918E-02
   0.4803E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.3194E-01
   0.2962E-01
   0.1463E-01
   0.9129E-02
   0.6275E-02
   0.4603E-02
   0.3413E-02
   0.2687E-02
   0.2322E-02
   0.1961E-02
   0.1640E-02
   0.1436E-02
   0.1283E-02
   0.1191E-02
   0.1132E-02
   0.1070E-02
   0.1059E-02
   0.1079E-02
   0.1109E-02
   0.1304E-02
   0.1786E-02
   0.1390E-02
   0.3603E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2791E-01
   0.2564E-01
   0.1287E-01
   0.7566E-02
   0.5216E-02
   0.3634E-02
   0.2712E-02
   0.2178E-02
   0.1771E-02
   0.1589E-02
   0.1262E-02
   0.1111E-02
   0.1000E-02
   0.9248E-03
   0.8735E-03
   0.8350E-03
   0.7928E-03
   0.7663E-03
   0.7669E-03
   0.7848E-03
   0.8534E-03
   0.9878E-03
   0.1381E-02
   0.1088E-02
   0.2730E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1019E-01
   0.2777E-01
   0.2456E-01
   0.1145E-01
   0.6532E-02
   0.4496E-02
   0.3134E-02
   0.2347E-02
   0.1849E-02
   0.1499E-02
   0.1270E-02
   0.1100E-02
   0.9906E-03
   0.8862E-03
   0.7839E-03
   0.7134E-03
   0.7328E-03
   0.6412E-03
   0.6221E-03
   0.6044E-03
   0.6053E-03
   0.6024E-03
   0.6239E-03
   0.6659E-03
   0.7843E-03
   0.1121E-02
   0.8848E-03
   0.2278E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-01
   0.2791E-01
   0.2456E-01
   0.1076E-01
   0.6142E-02
   0.4014E-02
   0.2902E-02
   0.2102E-02
   0.1640E-02
   0.1332E-02
   0.1124E-02
   0.9706E-03
   0.8514E-03
   0.7594E-03
   0.6947E-03
   0.6440E-03
   0.6004E-03
   0.5468E-03
   0.5664E-03
   0.5058E-03
   0.4996E-03
   0.4849E-03
   0.4797E-03
   0.4783E-03
   0.5091E-03
   0.5425E-03
   0.6380E-03
   0.9054E-03
   0.7163E-03
   0.1885E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1290E-01
   0.3194E-01
   0.2564E-01
   0.1145E-01
   0.6142E-02
   0.3939E-02
   0.2710E-02
   0.1972E-02
   0.1520E-02
   0.1234E-02
   0.1033E-02
   0.8913E-03
   0.7890E-03
   0.7001E-03
   0.6364E-03
   0.5804E-03
   0.5447E-03
   0.4977E-03
   0.4839E-03
   0.4457E-03
   0.4461E-03
   0.4102E-03
   0.3994E-03
   0.4042E-03
   0.4029E-03
   0.4026E-03
   0.4173E-03
   0.4573E-03
   0.5274E-03
   0.7558E-03
   0.5998E-03
   0.1579E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1609E-01
   0.3841E-01
   0.2962E-01
   0.1287E-01
   0.6532E-02
   0.4014E-02
   0.2710E-02
   0.1917E-02
   0.1477E-02
   0.1181E-02
   0.9788E-03
   0.8539E-03
   0.7387E-03
   0.6608E-03
   0.6097E-03
   0.5540E-03
   0.5075E-03
   0.4721E-03
   0.4444E-03
   0.4191E-03
   0.3909E-03
   0.3686E-03
   0.3637E-03
   0.3504E-03
   0.3340E-03
   0.3509E-03
   0.3371E-03
   0.3394E-03
   0.3527E-03
   0.3754E-03
   0.4498E-03
   0.6307E-03
   0.5081E-03
   0.1314E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2208E-01
   0.5043E-01
   0.3645E-01
   0.1463E-01
   0.7566E-02
   0.4496E-02
   0.2902E-02
   0.1972E-02
   0.1477E-02
   0.1149E-02
   0.9704E-03
   0.8103E-03
   0.7253E-03
   0.6336E-03
   0.5672E-03
   0.5155E-03
   0.4805E-03
   0.4433E-03
   0.4086E-03
   0.3832E-03
   0.3617E-03
   0.3378E-03
   0.3314E-03
   0.3086E-03
   0.3041E-03
   0.2864E-03
   0.2926E-03
   0.2799E-03
   0.2763E-03
   0.2821E-03
   0.2985E-03
   0.3194E-03
   0.3803E-03
   0.5340E-03
   0.4275E-03
   0.1107E-03
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3204E-01
   0.7137E-01
   0.4843E-01
   0.1917E-01
   0.9129E-02
   0.5216E-02
   0.3134E-02
   0.2102E-02
   0.1520E-02
   0.1181E-02
   0.9704E-03
   0.8503E-03
   0.7132E-03
   0.6220E-03
   0.5497E-03
   0.5062E-03
   0.4587E-03
   0.4253E-03
   0.3918E-03
   0.3654E-03
   0.3414E-03
   0.3228E-03
   0.3008E-03
   0.2853E-03
   0.2796E-03
   0.2613E-03
   0.2575E-03
   0.2447E-03
   0.2435E-03
   0.2368E-03
   0.2355E-03
   0.2395E-03
   0.2538E-03
   0.2780E-03
   0.3179E-03
   0.4586E-03
   0.3651E-03
   0.9576E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5316E-01
   0.1049E+00
   0.7011E-01
   0.2543E-01
   0.1177E-01
   0.6275E-02
   0.3634E-02
   0.2347E-02
   0.1640E-02
   0.1234E-02
   0.9788E-03
   0.8103E-03
   0.7132E-03
   0.6279E-03
   0.5455E-03
   0.4941E-03
   0.4468E-03
   0.4103E-03
   0.3854E-03
   0.3620E-03
   0.3322E-03
   0.3097E-03
   0.2853E-03
   0.2717E-03
   0.2510E-03
   0.2433E-03
   0.2301E-03
   0.2219E-03
   0.2149E-03
   0.2071E-03
   0.2065E-03
   0.2007E-03
   0.2041E-03
   0.2071E-03
   0.2152E-03
   0.2307E-03
   0.2736E-03
   0.3829E-03
   0.3118E-03
   0.8118E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9782E-01
   0.1796E+00
   0.1077E+00
   0.3714E-01
   0.1601E-01
   0.8011E-02
   0.4603E-02
   0.2712E-02
   0.1849E-02
   0.1332E-02
   0.1033E-02
   0.8539E-03
   0.7253E-03
   0.6220E-03
   0.5455E-03
   0.4919E-03
   0.4431E-03
   0.4119E-03
   0.3675E-03
   0.3333E-03
   0.3217E-03
   0.2985E-03
   0.2687E-03
   0.2530E-03
   0.2384E-03
   0.2282E-03
   0.2160E-03
   0.2073E-03
   0.1963E-03
   0.1916E-03
   0.1808E-03
   0.1742E-03
   0.1722E-03
   0.1648E-03
   0.1727E-03
   0.1758E-03
   0.1823E-03
   0.1982E-03
   0.2306E-03
   0.3292E-03
   0.2651E-03
   0.6831E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2119E+00
   0.3538E+00
   0.1894E+00
   0.5887E-01
   0.2458E-01
   0.1157E-01
   0.6111E-02
   0.3413E-02
   0.2178E-02
   0.1499E-02
   0.1124E-02
   0.8913E-03
   0.7387E-03
   0.6336E-03
   0.5497E-03
   0.4941E-03
   0.4431E-03
   0.4029E-03
   0.3662E-03
   0.3385E-03
   0.3120E-03
   0.2883E-03
   0.2682E-03
   0.2540E-03
   0.2334E-03
   0.2190E-03
   0.2038E-03
   0.1904E-03
   0.1797E-03
   0.1744E-03
   0.1670E-03
   0.1606E-03
   0.1548E-03
   0.1521E-03
   0.1499E-03
   0.1447E-03
   0.1498E-03
   0.1475E-03
   0.1534E-03
   0.1673E-03
   0.2004E-03
   0.2831E-03
   0.2266E-03
   0.5912E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6300E+00
   0.8125E+00
   0.3795E+00
   0.1069E+00
   0.3797E-01
   0.1708E-01
   0.8700E-02
   0.4603E-02
   0.2687E-02
   0.1771E-02
   0.1270E-02
   0.9706E-03
   0.7890E-03
   0.6608E-03
   0.5672E-03
   0.5062E-03
   0.4468E-03
   0.4119E-03
   0.3662E-03
   0.3352E-03
   0.3082E-03
   0.2853E-03
   0.2614E-03
   0.2412E-03
   0.2255E-03
   0.2138E-03
   0.1913E-03
   0.1815E-03
   0.1752E-03
   0.1645E-03
   0.1576E-03
   0.1467E-03
   0.1449E-03
   0.1366E-03
   0.1302E-03
   0.1269E-03
   0.1275E-03
   0.1260E-03
   0.1264E-03
   0.1267E-03
   0.1334E-03
   0.1430E-03
   0.1738E-03
   0.2393E-03
   0.1938E-03
   0.5042E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2946E+01
   0.2615E+01
   0.9276E+00
   0.2207E+00
   0.7028E-01
   0.2881E-01
   0.1315E-01
   0.6573E-02
   0.3684E-02
   0.2322E-02
   0.1589E-02
   0.1100E-02
   0.8514E-03
   0.7001E-03
   0.6097E-03
   0.5155E-03
   0.4587E-03
   0.4103E-03
   0.3675E-03
   0.3385E-03
   0.3082E-03
   0.2793E-03
   0.2586E-03
   0.2366E-03
   0.2182E-03
   0.2040E-03
   0.1898E-03
   0.1793E-03
   0.1659E-03
   0.1532E-03
   0.1517E-03
   0.1346E-03
   0.1322E-03
   0.1260E-03
   0.1227E-03
   0.1162E-03
   0.1128E-03
   0.1086E-03
   0.1069E-03
   0.1074E-03
   0.1059E-03
   0.1104E-03
   0.1125E-03
   0.1245E-03
   0.1476E-03
   0.2096E-03
   0.1677E-03
   0.4380E-04
   0.0000E+00
   0.4856E+02
   0.1476E+02
   0.3070E+01
   0.5589E+00
   0.1526E+00
   0.5301E-01
   0.2215E-01
   0.1046E-01
   0.5353E-02
   0.2940E-02
   0.1961E-02
   0.1262E-02
   0.9906E-03
   0.7594E-03
   0.6364E-03
   0.5540E-03
   0.4805E-03
   0.4253E-03
   0.3854E-03
   0.3333E-03
   0.3120E-03
   0.2853E-03
   0.2586E-03
   0.2343E-03
   0.2168E-03
   0.2064E-03
   0.1871E-03
   0.1732E-03
   0.1632E-03
   0.1509E-03
   0.1427E-03
   0.1337E-03
   0.1284E-03
   0.1169E-03
   0.1117E-03
   0.1081E-03
   0.1046E-03
   0.1003E-03
   0.9700E-04
   0.9386E-04
   0.9360E-04
   0.9297E-04
   0.8993E-04
   0.9453E-04
   0.9824E-04
   0.1062E-03
   0.1266E-03
   0.1792E-03
   0.1443E-03
   0.3750E-04
   0.2649E+03
   0.2035E+02
   0.2038E+01
   0.4120E+00
   0.1216E+00
   0.4156E-01
   0.1718E-01
   0.8511E-02
   0.4408E-02
   0.2576E-02
   0.1640E-02
   0.1111E-02
   0.8862E-03
   0.6947E-03
   0.5804E-03
   0.5075E-03
   0.4433E-03
   0.3918E-03
   0.3620E-03
   0.3217E-03
   0.2883E-03
   0.2614E-03
   0.2366E-03
   0.2168E-03
   0.2054E-03
   0.1829E-03
   0.1684E-03
   0.1589E-03
   0.1465E-03
   0.1354E-03
   0.1270E-03
   0.1222E-03
   0.1125E-03
   0.1073E-03
   0.1011E-03
   0.9507E-04
   0.9197E-04
   0.8836E-04
   0.8627E-04
   0.8226E-04
   0.7929E-04
   0.7928E-04
   0.7969E-04
   0.7755E-04
   0.8345E-04
   0.8467E-04
   0.9180E-04
   0.1080E-03
   0.1550E-03
   0.1246E-03
   0.2442E+03
   0.1769E+02
   0.1745E+01
   0.3394E+00
   0.9657E-01
   0.3535E-01
   0.1483E-01
   0.7157E-02
   0.3641E-02
   0.2215E-02
   0.1436E-02
   0.1000E-02
   0.7839E-03
   0.6440E-03
   0.5447E-03
   0.4721E-03
   0.4086E-03
   0.3654E-03
   0.3322E-03
   0.2985E-03
   0.2682E-03
   0.2412E-03
   0.2182E-03
   0.2064E-03
   0.1829E-03
   0.1672E-03
   0.1549E-03
   0.1421E-03
   0.1334E-03
   0.1265E-03
   0.1179E-03
   0.1081E-03
   0.1035E-03
   0.9668E-04
   0.9076E-04
   0.8666E-04
   0.8305E-04
   0.8083E-04
   0.7386E-04
   0.7425E-04
   0.7170E-04
   0.6834E-04
   0.6769E-04
   0.6713E-04
   0.6968E-04
   0.6920E-04
   0.7276E-04
   0.7950E-04
   0.9368E-04
   0.1336E-03
   0.3799E+02
   0.1001E+02
   0.1941E+01
   0.3356E+00
   0.8981E-01
   0.3032E-01
   0.1268E-01
   0.6006E-02
   0.3326E-02
   0.1902E-02
   0.1283E-02
   0.9248E-03
   0.7134E-03
   0.6004E-03
   0.4977E-03
   0.4444E-03
   0.3832E-03
   0.3414E-03
   0.3097E-03
   0.2687E-03
   0.2540E-03
   0.2255E-03
   0.2040E-03
   0.1871E-03
   0.1684E-03
   0.1549E-03
   0.1460E-03
   0.1369E-03
   0.1212E-03
   0.1128E-03
   0.1070E-03
   0.1002E-03
   0.9285E-04
   0.8890E-04
   0.8183E-04
   0.7779E-04
   0.7334E-04
   0.7073E-04
   0.6993E-04
   0.6533E-04
   0.6252E-04
   0.6170E-04
   0.5952E-04
   0.5859E-04
   0.5926E-04
   0.5974E-04
   0.5938E-04
   0.6253E-04
   0.6889E-04
   0.8182E-04
   0.0000E+00
   0.1548E+01
   0.1246E+01
   0.3965E+00
   0.8987E-01
   0.2809E-01
   0.1133E-01
   0.5538E-02
   0.2862E-02
   0.1799E-02
   0.1191E-02
   0.8735E-03
   0.7328E-03
   0.5468E-03
   0.4839E-03
   0.4191E-03
   0.3617E-03
   0.3228E-03
   0.2853E-03
   0.2530E-03
   0.2334E-03
   0.2138E-03
   0.1898E-03
   0.1732E-03
   0.1589E-03
   0.1421E-03
   0.1369E-03
   0.1223E-03
   0.1145E-03
   0.1051E-03
   0.9610E-04
   0.9074E-04
   0.8610E-04
   0.8066E-04
   0.7583E-04
   0.6997E-04
   0.6836E-04
   0.6183E-04
   0.6373E-04
   0.5784E-04
   0.5694E-04
   0.5423E-04
   0.5300E-04
   0.5133E-04
   0.5085E-04
   0.5142E-04
   0.5143E-04
   0.5129E-04
   0.5455E-04
   0.6019E-04
   0.0000E+00
   0.0000E+00
   0.2227E+00
   0.2586E+00
   0.1081E+00
   0.2855E-01
   0.1061E-01
   0.5186E-02
   0.2723E-02
   0.1662E-02
   0.1132E-02
   0.8350E-03
   0.6412E-03
   0.5664E-03
   0.4457E-03
   0.3909E-03
   0.3378E-03
   0.3008E-03
   0.2717E-03
   0.2384E-03
   0.2190E-03
   0.1913E-03
   0.1793E-03
   0.1632E-03
   0.1465E-03
   0.1334E-03
   0.1212E-03
   0.1145E-03
   0.1006E-03
   0.9926E-04
   0.9101E-04
   0.8352E-04
   0.7700E-04
   0.7364E-04
   0.6964E-04
   0.6564E-04
   0.5925E-04
   0.5890E-04
   0.5350E-04
   0.5526E-04
   0.4915E-04
   0.4843E-04
   0.4735E-04
   0.4632E-04
   0.4449E-04
   0.4338E-04
   0.4409E-04
   0.4418E-04
   0.4422E-04
   0.4763E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4810E-01
   0.7200E-01
   0.3553E-01
   0.1123E-01
   0.4868E-02
   0.2534E-02
   0.1550E-02
   0.1070E-02
   0.7928E-03
   0.6221E-03
   0.5058E-03
   0.4461E-03
   0.3686E-03
   0.3314E-03
   0.2853E-03
   0.2510E-03
   0.2282E-03
   0.2038E-03
   0.1815E-03
   0.1659E-03
   0.1509E-03
   0.1354E-03
   0.1265E-03
   0.1128E-03
   0.1051E-03
   0.9926E-04
   0.9185E-04
   0.8268E-04
   0.7655E-04
   0.7233E-04
   0.6569E-04
   0.6202E-04
   0.6016E-04
   0.5611E-04
   0.5121E-04
   0.4993E-04
   0.4736E-04
   0.4676E-04
   0.4297E-04
   0.4135E-04
   0.4063E-04
   0.3946E-04
   0.3935E-04
   0.3851E-04
   0.3797E-04
   0.3808E-04
   0.3916E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1406E-01
   0.2445E-01
   0.1407E-01
   0.5287E-02
   0.2679E-02
   0.1563E-02
   0.1059E-02
   0.7663E-03
   0.6044E-03
   0.4996E-03
   0.4102E-03
   0.3637E-03
   0.3086E-03
   0.2796E-03
   0.2433E-03
   0.2160E-03
   0.1904E-03
   0.1752E-03
   0.1532E-03
   0.1427E-03
   0.1270E-03
   0.1179E-03
   0.1070E-03
   0.9610E-04
   0.9101E-04
   0.8268E-04
   0.7797E-04
   0.7159E-04
   0.6532E-04
   0.6183E-04
   0.5800E-04
   0.5300E-04
   0.5180E-04
   0.4827E-04
   0.4591E-04
   0.4214E-04
   0.4178E-04
   0.4039E-04
   0.3728E-04
   0.3658E-04
   0.3547E-04
   0.3415E-04
   0.3369E-04
   0.3336E-04
   0.3316E-04
   0.3315E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5115E-02
   0.9989E-02
   0.6865E-02
   0.2891E-02
   0.1619E-02
   0.1079E-02
   0.7669E-03
   0.6053E-03
   0.4849E-03
   0.3994E-03
   0.3504E-03
   0.3041E-03
   0.2613E-03
   0.2301E-03
   0.2073E-03
   0.1797E-03
   0.1645E-03
   0.1517E-03
   0.1337E-03
   0.1222E-03
   0.1081E-03
   0.1002E-03
   0.9074E-04
   0.8352E-04
   0.7655E-04
   0.7159E-04
   0.6593E-04
   0.6183E-04
   0.5676E-04
   0.5320E-04
   0.4909E-04
   0.4717E-04
   0.4406E-04
   0.4020E-04
   0.4016E-04
   0.3653E-04
   0.3604E-04
   0.3446E-04
   0.3223E-04
   0.3207E-04
   0.3046E-04
   0.2968E-04
   0.2947E-04
   0.2893E-04
   0.2874E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2199E-02
   0.5067E-02
   0.3827E-02
   0.1815E-02
   0.1109E-02
   0.7848E-03
   0.6024E-03
   0.4797E-03
   0.4042E-03
   0.3340E-03
   0.2864E-03
   0.2575E-03
   0.2219E-03
   0.1963E-03
   0.1744E-03
   0.1576E-03
   0.1346E-03
   0.1284E-03
   0.1125E-03
   0.1035E-03
   0.9285E-04
   0.8610E-04
   0.7700E-04
   0.7233E-04
   0.6532E-04
   0.6183E-04
   0.5660E-04
   0.5221E-04
   0.4984E-04
   0.4574E-04
   0.4247E-04
   0.4022E-04
   0.3889E-04
   0.3479E-04
   0.3480E-04
   0.3175E-04
   0.3170E-04
   0.2939E-04
   0.2776E-04
   0.2811E-04
   0.2686E-04
   0.2571E-04
   0.2562E-04
   0.2531E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1163E-02
   0.2902E-02
   0.2497E-02
   0.1304E-02
   0.8534E-03
   0.6239E-03
   0.4783E-03
   0.4029E-03
   0.3509E-03
   0.2926E-03
   0.2447E-03
   0.2149E-03
   0.1916E-03
   0.1670E-03
   0.1467E-03
   0.1322E-03
   0.1169E-03
   0.1073E-03
   0.9668E-04
   0.8890E-04
   0.8066E-04
   0.7364E-04
   0.6569E-04
   0.6183E-04
   0.5676E-04
   0.5221E-04
   0.4866E-04
   0.4546E-04
   0.4279E-04
   0.3900E-04
   0.3809E-04
   0.3457E-04
   0.3358E-04
   0.2990E-04
   0.3015E-04
   0.2768E-04
   0.2724E-04
   0.2559E-04
   0.2479E-04
   0.2412E-04
   0.2319E-04
   0.2276E-04
   0.2206E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.7022E-03
   0.1918E-02
   0.1786E-02
   0.9878E-03
   0.6659E-03
   0.5091E-03
   0.4026E-03
   0.3371E-03
   0.2799E-03
   0.2435E-03
   0.2071E-03
   0.1808E-03
   0.1606E-03
   0.1449E-03
   0.1260E-03
   0.1117E-03
   0.1011E-03
   0.9076E-04
   0.8183E-04
   0.7583E-04
   0.6964E-04
   0.6202E-04
   0.5800E-04
   0.5320E-04
   0.4984E-04
   0.4546E-04
   0.4187E-04
   0.3956E-04
   0.3603E-04
   0.3455E-04
   0.3223E-04
   0.3013E-04
   0.2926E-04
   0.2631E-04
   0.2568E-04
   0.2460E-04
   0.2363E-04
   0.2228E-04
   0.2187E-04
   0.2075E-04
   0.1997E-04
   0.1997E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4803E-03
   0.1390E-02
   0.1381E-02
   0.7843E-03
   0.5425E-03
   0.4173E-03
   0.3394E-03
   0.2763E-03
   0.2368E-03
   0.2065E-03
   0.1742E-03
   0.1548E-03
   0.1366E-03
   0.1227E-03
   0.1081E-03
   0.9507E-04
   0.8666E-04
   0.7779E-04
   0.6997E-04
   0.6564E-04
   0.6016E-04
   0.5300E-04
   0.4909E-04
   0.4574E-04
   0.4279E-04
   0.3956E-04
   0.3709E-04
   0.3368E-04
   0.3169E-04
   0.2946E-04
   0.2767E-04
   0.2663E-04
   0.2449E-04
   0.2380E-04
   0.2190E-04
   0.2185E-04
   0.2043E-04
   0.1934E-04
   0.1908E-04
   0.1804E-04
   0.1766E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3603E-03
   0.1088E-02
   0.1121E-02
   0.6380E-03
   0.4573E-03
   0.3527E-03
   0.2821E-03
   0.2355E-03
   0.2007E-03
   0.1722E-03
   0.1521E-03
   0.1302E-03
   0.1162E-03
   0.1046E-03
   0.9197E-04
   0.8305E-04
   0.7334E-04
   0.6836E-04
   0.5925E-04
   0.5611E-04
   0.5180E-04
   0.4717E-04
   0.4247E-04
   0.3900E-04
   0.3603E-04
   0.3368E-04
   0.3206E-04
   0.2958E-04
   0.2725E-04
   0.2569E-04
   0.2486E-04
   0.2308E-04
   0.2112E-04
   0.2099E-04
   0.1890E-04
   0.1901E-04
   0.1778E-04
   0.1695E-04
   0.1668E-04
   0.1590E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2730E-03
   0.8848E-03
   0.9054E-03
   0.5274E-03
   0.3754E-03
   0.2985E-03
   0.2395E-03
   0.2041E-03
   0.1648E-03
   0.1499E-03
   0.1269E-03
   0.1128E-03
   0.1003E-03
   0.8836E-04
   0.8083E-04
   0.7073E-04
   0.6183E-04
   0.5890E-04
   0.5121E-04
   0.4827E-04
   0.4406E-04
   0.4022E-04
   0.3809E-04
   0.3455E-04
   0.3169E-04
   0.2958E-04
   0.2773E-04
   0.2576E-04
   0.2396E-04
   0.2265E-04
   0.2101E-04
   0.1995E-04
   0.1853E-04
   0.1854E-04
   0.1654E-04
   0.1672E-04
   0.1554E-04
   0.1475E-04
   0.1457E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.2278E-03
   0.7163E-03
   0.7558E-03
   0.4498E-03
   0.3194E-03
   0.2538E-03
   0.2071E-03
   0.1727E-03
   0.1447E-03
   0.1275E-03
   0.1086E-03
   0.9700E-04
   0.8627E-04
   0.7386E-04
   0.6993E-04
   0.6373E-04
   0.5350E-04
   0.4993E-04
   0.4591E-04
   0.4020E-04
   0.3889E-04
   0.3457E-04
   0.3223E-04
   0.2946E-04
   0.2725E-04
   0.2576E-04
   0.2356E-04
   0.2209E-04
   0.2096E-04
   0.1953E-04
   0.1842E-04
   0.1757E-04
   0.1576E-04
   0.1631E-04
   0.1447E-04
   0.1451E-04
   0.1356E-04
   0.1294E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1885E-03
   0.5998E-03
   0.6307E-03
   0.3803E-03
   0.2780E-03
   0.2152E-03
   0.1758E-03
   0.1498E-03
   0.1260E-03
   0.1069E-03
   0.9386E-04
   0.8226E-04
   0.7425E-04
   0.6533E-04
   0.5784E-04
   0.5526E-04
   0.4736E-04
   0.4214E-04
   0.4016E-04
   0.3479E-04
   0.3358E-04
   0.3013E-04
   0.2767E-04
   0.2569E-04
   0.2396E-04
   0.2209E-04
   0.2108E-04
   0.1915E-04
   0.1842E-04
   0.1708E-04
   0.1644E-04
   0.1532E-04
   0.1377E-04
   0.1411E-04
   0.1290E-04
   0.1264E-04
   0.1203E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1579E-03
   0.5081E-03
   0.5340E-03
   0.3179E-03
   0.2307E-03
   0.1823E-03
   0.1475E-03
   0.1264E-03
   0.1074E-03
   0.9360E-04
   0.7929E-04
   0.7170E-04
   0.6252E-04
   0.5694E-04
   0.4915E-04
   0.4676E-04
   0.4178E-04
   0.3653E-04
   0.3480E-04
   0.2990E-04
   0.2926E-04
   0.2663E-04
   0.2486E-04
   0.2265E-04
   0.2096E-04
   0.1915E-04
   0.1807E-04
   0.1690E-04
   0.1597E-04
   0.1485E-04
   0.1394E-04
   0.1353E-04
   0.1248E-04
   0.1215E-04
   0.1157E-04
   0.1097E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1314E-03
   0.4275E-03
   0.4586E-03
   0.2736E-03
   0.1982E-03
   0.1534E-03
   0.1267E-03
   0.1059E-03
   0.9297E-04
   0.7928E-04
   0.6834E-04
   0.6170E-04
   0.5423E-04
   0.4843E-04
   0.4297E-04
   0.4039E-04
   0.3604E-04
   0.3175E-04
   0.3015E-04
   0.2631E-04
   0.2449E-04
   0.2308E-04
   0.2101E-04
   0.1953E-04
   0.1842E-04
   0.1690E-04
   0.1581E-04
   0.1478E-04
   0.1408E-04
   0.1314E-04
   0.1238E-04
   0.1148E-04
   0.1105E-04
   0.1054E-04
   0.1018E-04
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.1107E-03
   0.3651E-03
   0.3829E-03
   0.2306E-03
   0.1673E-03
   0.1334E-03
   0.1104E-03
   0.8993E-04
   0.7969E-04
   0.6769E-04
   0.5952E-04
   0.5300E-04
   0.4735E-04
   0.4135E-04
   0.3728E-04
   0.3446E-04
   0.3170E-04
   0.2768E-04
   0.2568E-04
   0.2380E-04
   0.2112E-04
   0.1995E-04
   0.1842E-04
   0.1708E-04
   0.1597E-04
   0.1478E-04
   0.1411E-04
   0.1306E-04
   0.1239E-04
   0.1145E-04
   0.1095E-04
   0.1006E-04
   0.9773E-05
   0.9213E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.9576E-04
   0.3118E-03
   0.3292E-03
   0.2004E-03
   0.1430E-03
   0.1125E-03
   0.9453E-04
   0.7755E-04
   0.6713E-04
   0.5859E-04
   0.5133E-04
   0.4632E-04
   0.4063E-04
   0.3658E-04
   0.3223E-04
   0.2939E-04
   0.2724E-04
   0.2460E-04
   0.2190E-04
   0.2099E-04
   0.1853E-04
   0.1757E-04
   0.1644E-04
   0.1485E-04
   0.1408E-04
   0.1306E-04
   0.1190E-04
   0.1149E-04
   0.1071E-04
   0.1005E-04
   0.9554E-05
   0.8885E-05
   0.8674E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.8118E-04
   0.2651E-03
   0.2831E-03
   0.1738E-03
   0.1245E-03
   0.9824E-04
   0.8345E-04
   0.6968E-04
   0.5926E-04
   0.5085E-04
   0.4449E-04
   0.3946E-04
   0.3547E-04
   0.3207E-04
   0.2776E-04
   0.2559E-04
   0.2363E-04
   0.2185E-04
   0.1890E-04
   0.1854E-04
   0.1576E-04
   0.1532E-04
   0.1394E-04
   0.1314E-04
   0.1239E-04
   0.1149E-04
   0.1059E-04
   0.1008E-04
   0.9437E-05
   0.8954E-05
   0.8402E-05
   0.7685E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.6831E-04
   0.2266E-03
   0.2393E-03
   0.1476E-03
   0.1062E-03
   0.8467E-04
   0.6920E-04
   0.5974E-04
   0.5142E-04
   0.4338E-04
   0.3935E-04
   0.3415E-04
   0.3046E-04
   0.2811E-04
   0.2479E-04
   0.2228E-04
   0.2043E-04
   0.1901E-04
   0.1654E-04
   0.1631E-04
   0.1377E-04
   0.1353E-04
   0.1238E-04
   0.1145E-04
   0.1071E-04
   0.1008E-04
   0.9342E-05
   0.8834E-05
   0.8366E-05
   0.7882E-05
   0.7389E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5912E-04
   0.1938E-03
   0.2096E-03
   0.1266E-03
   0.9180E-04
   0.7276E-04
   0.5938E-04
   0.5143E-04
   0.4409E-04
   0.3851E-04
   0.3369E-04
   0.2968E-04
   0.2686E-04
   0.2412E-04
   0.2187E-04
   0.1934E-04
   0.1778E-04
   0.1672E-04
   0.1447E-04
   0.1411E-04
   0.1248E-04
   0.1148E-04
   0.1095E-04
   0.1005E-04
   0.9437E-05
   0.8834E-05
   0.8066E-05
   0.7784E-05
   0.7315E-05
   0.6910E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.5042E-04
   0.1677E-03
   0.1792E-03
   0.1080E-03
   0.7950E-04
   0.6253E-04
   0.5129E-04
   0.4418E-04
   0.3797E-04
   0.3336E-04
   0.2947E-04
   0.2571E-04
   0.2319E-04
   0.2075E-04
   0.1908E-04
   0.1695E-04
   0.1554E-04
   0.1451E-04
   0.1290E-04
   0.1215E-04
   0.1105E-04
   0.1006E-04
   0.9554E-05
   0.8954E-05
   0.8366E-05
   0.7784E-05
   0.7294E-05
   0.6775E-05
   0.6498E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.4380E-04
   0.1443E-03
   0.1550E-03
   0.9368E-04
   0.6889E-04
   0.5455E-04
   0.4422E-04
   0.3808E-04
   0.3316E-04
   0.2893E-04
   0.2562E-04
   0.2276E-04
   0.1997E-04
   0.1804E-04
   0.1668E-04
   0.1475E-04
   0.1356E-04
   0.1264E-04
   0.1157E-04
   0.1054E-04
   0.9773E-05
   0.8885E-05
   0.8402E-05
   0.7882E-05
   0.7315E-05
   0.6775E-05
   0.6413E-05
   0.5971E-05
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.0000E+00
   0.3750E-04
   0.1246E-03
   0.1336E-03
   0.8182E-04
   0.6019E-04
   0.4763E-04
   0.3916E-04
   0.3315E-04
   0.2874E-04
   0.2531E-04
   0.2206E-04
   0.1997E-04
   0.1766E-04
   0.1590E-04
   0.1457E-04
   0.1294E-04
   0.1203E-04
   0.1097E-04
   0.1018E-04
   0.9213E-05
   0.8674E-05
   0.7685E-05
   0.7389E-05
   0.6910E-05
   0.6498E-05
   0.5971E-05
   0.5711E-05

